Reinforcement Learning from Simulation to Real World Autonomous Driving using Digital Twin

Reinforcement learning (RL) is a promising solution for autonomous vehicles to deal with complex and uncertain traffic environments. The RL training process is however expensive, unsafe, and time consuming. Algorithms are often developed first in simulation and then transferred to the real world, leading to a common sim2real challenge that performance decreases when the domain changes. In this paper, we propose a transfer learning process to minimize the gap by exploiting digital twin technology, relying on a systematic and simultaneous combination of virtual and real world data coming from vehicle dynamics and traffic scenarios. The model and testing environment are evolved from model, hardware to vehicle in the loop and proving ground testing stages, similar to standard development cycle in automotive industry. In particular, we also integrate other transfer learning techniques such as domain randomization and adaptation in each stage. The simulation and real data are gradually incorporated to accelerate and make the transfer learning process more robust. The proposed RL methodology is applied to develop a path following steering controller for an autonomous electric vehicle. After learning and deploying the real-time RL control policy on the vehicle, we obtained satisfactory and safe control performance already from the first deployment, demonstrating the advantages of the proposed digital twin based learning process.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> tikz/milerror.tikz <==
% This file was created by matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
%
\begin{tikzpicture}

\begin{axis}[%
width=6.8cm,
height=3.6cm,
scale only axis,
at={(0.538in,0.394in)},
scale only axis,
bar shift auto,
xmin=0.511111111111111,
xmax=8.48888888888889,
xtick={1, 2, 3, 4, 5, 6, 7, 8},
xlabel={Scenario},
ymin=-0.09,
ymax=1.5,
ylabel={Lat. dev. [m]},
axis background/.style={fill=white},
legend style={at={(0.5,1.03)}, anchor=south, legend columns=3, legend cell align=left, align=left, draw=white!15!black}
]
\addplot[ybar, bar width=0.178, fill=mycolor1, draw=black, area legend] table[row sep=crcr] {%
1	0.31\\
2	0.75\\
3	0.82\\
4	0.68\\
5	0.75\\
6	0.59\\
7	0.49\\
8	0.58\\
};
\addplot[forget plot, color=white!15!black] table[row sep=crcr] {%
0.511111111111111	0\\
8.48888888888889	0\\
};
\addlegendentry{SAC-VD}

\addplot[ybar, bar width=0.178, fill=mycolor2, draw=black, area legend] table[row sep=crcr] {%
1	0.22\\
2	0.34\\
3	0.38\\
4	0.37\\
5	0.2\\
6	0.21\\
7	0.14\\
8	0.25\\
};
\addplot[forget plot, color=white!15!black] table[row sep=crcr] {%
0.511111111111111	0\\
8.48888888888889	0\\
};
\addlegendentry{SAC-RW}

\addplot[ybar, bar width=0.178, fill=mycolor3, draw=black, area legend] table[row sep=crcr] {%
1	0.18\\
2	0.18\\
3	0.14\\
4	0.12\\
5	0.18\\
6	0.29\\
7	0.16\\
8	0.15\\
};
\addplot[forget plot, color=white!15!black] table[row sep=crcr] {%
0.511111111111111	0\\
8.48888888888889	0\\
};
\addlegendentry{SAC-ST}

\addplot [color=gray, only marks, forget plot]
 plot [error bars/.cd, y dir=both, y explicit, error bar style={line width=0.5pt}, error mark options={line width=0.5pt, mark size=3.0pt, rotate=90}]
 table[row sep=crcr, y error plus index=2, y error minus index=3]{%
0.777777777777778	0.31	0.3	0.3\\
1.77777777777778	0.75	0.69	0.69\\
2.77777777777778	0.82	0.5	0.5\\
3.77777777777778	0.68	0.55	0.55\\
4.77777777777778	0.75	0.5	0.5\\
5.77777777777778	0.59	0.39	0.39\\
6.77777777777778	0.49	0.37	0.37\\
7.77777777777778	0.58	0.62	0.62\\
};
\addplot [color=gray, only marks, forget plot]
 plot [error bars/.cd, y dir=both, y explicit, error bar style={line width=0.5pt}, error mark options={line width=0.5pt, mark size=3.0pt, rotate=90}]
 table[row sep=crcr, y error plus index=2, y error minus index=3]{%
1	0.22	0.3	0.3\\
2	0.34	0.33	0.33\\
3	0.38	0.27	0.27\\
4	0.37	0.37	0.37\\
5	0.2	0.2	0.2\\
6	0.21	0.25	0.25\\
7	0.14	0.22	0.22\\
8	0.25	0.32	0.32\\
};
\addplot [color=gray, only marks, forget plot]
 plot [error bars/.cd, y dir=both, y explicit, error bar style={line width=0.5pt}, error mark options={line width=0.5pt, mark size=3.0pt, rotate=90}]
 table[row sep=crcr, y error plus index=2, y error minus index=3]{%
1.22222222222222	0.18	0.23	0.23\\
2.22222222222222	0.18	0.17	0.17\\
3.22222222222222	0.14	0.17	0.17\\
4.22222222222222	0.12	0.16	0.16\\
5.22222222222222	0.18	0.17	0.17\\
6.22222222222222	0.29	0.38	0.38\\
7.22222222222222	0.16	0.17	0.17\\
8.22222222222222	0.15	0.18	0.18\\
};
\end{axis}

\begin{axis}[%
width=4.135in,
height=2.198in,
at={(0in,0in)},
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis line style={draw=none},
ticks=none,
axis x line*=bottom,
axis y line*=left
]
\end{axis}
\end{tikzpicture}%

==> tikz/training_results.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=6.5cm,
height=3.8cm,
scale only axis,
xmin=0,
xmax=350000,
xtick={ 0,  50000, 100000, 150000, 200000, 250000, 300000, 350000},
xlabel={Total training timesteps [-]},
xticklabel style = {font=\large \color{white!15!black}},
ymin=0.2,
ymax=0.9,
ylabel={Avg. timestep reward [-]},
yticklabel style = {font=\large\color{white!15!black}},
axis background/.style={fill=white},
legend style={at={(0.015,0.025)}, anchor=south west, legend cell align=left, align=left, draw=white!15!black, font=\small}
]

\addplot[area legend, line width=1.0pt, draw=blue, fill=blue, draw opacity=0, fill opacity=0.2, forget plot]
table[row sep=crcr] {%
x	y\\
2500	0.530650560040113\\
5000	0.746799899179818\\
7500	0.72493859286525\\
10000	0.777376652958715\\
12500	0.719195747438942\\
15000	0.756347754005456\\
17500	0.702194680824559\\
20000	0.721840014002789\\
22500	0.73705942582125\\
25000	0.752731386524976\\
27500	0.720866756713812\\
30000	0.767283111404578\\
32500	0.748272502521887\\
35000	0.722647251229707\\
37500	0.747712254446471\\
40000	0.758171855674024\\
42500	0.771468906924107\\
45000	0.797556542041521\\
47500	0.678113549599898\\
50000	0.777207322717203\\
52500	0.765971767333827\\
55000	0.774104533881963\\
57500	0.756055007254964\\
60000	0.796474477805634\\
62500	0.799307377685404\\
65000	0.79265311032574\\
67500	0.771789115239737\\
70000	0.786072088399386\\
72500	0.846596821427065\\
72500	0.792308201404485\\
70000	0.771349257919884\\
67500	0.716873247556051\\
65000	0.764503662617241\\
62500	0.795416374721918\\
60000	0.767348221257504\\
57500	0.728459969366784\\
55000	0.729268087569374\\
52500	0.658406657153116\\
50000	0.747947882171113\\
47500	0.465739839774915\\
45000	0.773585178898433\\
42500	0.686300929173113\\
40000	0.702756319430079\\
37500	0.725459809374729\\
35000	0.66812611392574\\
32500	0.693629766959723\\
30000	0.7138053508101\\
27500	0.683928946912839\\
25000	0.737368009188211\\
22500	0.709505529937932\\
20000	0.668774460382303\\
17500	0.434945207760964\\
15000	0.723666781912395\\
12500	0.687362924689278\\
10000	0.763273517988614\\
7500	0.688953349613815\\
5000	0.721012238925648\\
2500	0.348290404486558\\
}--cycle;
\addplot [color=blue, line width=1.0pt]
  table[row sep=crcr]{%
2500	0.439470482263335\\
5000	0.733906069052733\\
7500	0.706945971239533\\
10000	0.770325085473664\\
12500	0.70327933606411\\
15000	0.740007267958925\\
17500	0.568569944292762\\
20000	0.695307237192546\\
22500	0.723282477879591\\
25000	0.745049697856593\\
27500	0.702397851813325\\
30000	0.740544231107339\\
32500	0.720951134740805\\
35000	0.695386682577724\\
37500	0.7365860319106\\
40000	0.730464087552051\\
42500	0.72888491804861\\
45000	0.785570860469977\\
47500	0.571926694687407\\
50000	0.762577602444158\\
52500	0.712189212243472\\
55000	0.751686310725668\\
57500	0.742257488310874\\
60000	0.781911349531569\\
62500	0.797361876203661\\
65000	0.77857838647149\\
67500	0.744331181397894\\
70000	0.778710673159635\\
72500	0.819452511415775\\
};
\addlegendentry{Virtual data}


\addplot[area legend, line width=1.0pt, draw=red, fill=red, draw opacity=0, fill opacity=0.2, forget plot]
table[row sep=crcr] {%
x	y\\
72500	0.567871717158875\\
75000	0.567871717158875\\
77500	0.589115024049181\\
80000	0.509946527842648\\
82500	0.573276633861179\\
85000	0.465484660138583\\
87500	0.667665702345732\\
90000	0.626772202650464\\
92500	0.528221936957309\\
95000	0.729932956618794\\
97500	0.638588228886371\\
100000	0.677723898432843\\
102500	0.567084496904842\\
105000	0.733780495589066\\
107500	0.718087330709655\\
110000	0.568009350211788\\
112500	0.815542314625507\\
115000	0.609384907264801\\
117500	0.673439648183727\\
120000	0.589793894429974\\
122500	0.768407851539228\\
125000	0.636660369037031\\
127500	0.630888704480674\\
130000	0.743672761519625\\
132500	0.672938679255029\\
135000	0.576579409936194\\
137500	0.812200282279521\\
140000	0.683328299133164\\
142500	0.679520837317295\\
145000	0.654624908381361\\
147500	0.795814180988578\\
150000	0.772407244002434\\
152500	0.804277484480372\\
155000	0.609742825833975\\
157500	0.775485639799323\\
160000	0.796709086865785\\
162500	0.839751553354927\\
165000	0.598159245828261\\
167500	0.813335136761171\\
170000	0.608672285927449\\
172500	0.737586952873614\\
175000	0.774406130692045\\
177500	0.685880923758394\\
180000	0.575542476204737\\
182500	0.734238550274153\\
185000	0.761546701322107\\
187500	0.820745372938057\\
190000	0.650620709347782\\
192500	0.760963648326884\\
195000	0.682238522390916\\
197500	0.797090433052709\\
200000	0.74585123468133\\
202500	0.837777450211697\\
205000	0.626931295699166\\
207500	0.791781656090959\\
210000	0.629484837283316\\
212500	0.834798867264255\\
215000	0.641812195971684\\
217500	0.7686132363847\\
220000	0.787765946832445\\
222500	0.828328352524523\\
225000	0.802857968653819\\
227500	0.653787263840254\\
230000	0.760583328122643\\
232500	0.6586625417267\\
235000	0.544300089915228\\
237500	0.58826036697041\\
240000	0.803763273064746\\
242500	0.629597965063429\\
245000	0.853673125891856\\
247500	0.770401184785864\\
250000	0.75579208009519\\
252500	0.695546966899423\\
255000	0.819971742725693\\
257500	0.697639926095479\\
260000	0.820018309886965\\
262500	0.252172624229962\\
265000	0.688299781575487\\
267500	0.422089501505325\\
270000	0.68632760566209\\
272500	0.755784142985239\\
275000	0.640265271214002\\
277500	0.796395813011522\\
280000	0.768302691497192\\
282500	0.677063379404483\\
285000	0.729072051638309\\
287500	0.82220086329902\\
290000	0.750118750507115\\
292500	0.655345826664031\\
295000	0.623122616301304\\
297500	0.673368112388452\\
300000	0.874367192873361\\
302500	0.770471838278037\\
305000	0.844406057131302\\
307500	0.732127958122089\\
310000	0.711894610231426\\
312500	0.854677210766535\\
315000	0.797025616409157\\
317500	0.744213236612882\\
320000	0.65996295684185\\
322500	0.649987740185457\\
325000	0.766820507309311\\
327500	0.803531383165195\\
330000	0.873514181489729\\
330000	0.784978519070015\\
327500	0.708402218264643\\
325000	0.540292554916569\\
322500	0.363039532745427\\
320000	0.342536390969652\\
317500	0.590142841719066\\
315000	0.531872521592949\\
312500	0.820968481148407\\
310000	0.469438197201704\\
307500	0.514722308446471\\
305000	0.78255706505822\\
302500	0.464997563526567\\
300000	0.824580040016457\\
297500	0.43892593898716\\
295000	0.383060137389593\\
292500	0.327027489207233\\
290000	0.674476899506306\\
287500	0.696764277923168\\
285000	0.480943705168912\\
282500	0.393783951182723\\
280000	0.479238502676802\\
277500	0.515196033507706\\
275000	0.305458334388132\\
272500	0.698648502992071\\
270000	0.654124868491298\\
267500	0.252846105323793\\
265000	0.411508132651917\\
262500	0.215801537068818\\
260000	0.805602340765657\\
257500	0.632963966738937\\
255000	0.528105567705663\\
252500	0.44282334289661\\
250000	0.69652713134207\\
247500	0.516001194148168\\
245000	0.751895952191148\\
242500	0.396560979382152\\
240000	0.732129092563376\\
237500	0.299254810039327\\
235000	0.3091910189842\\
232500	0.475496876950632\\
230000	0.557037000261341\\
227500	0.427126206819675\\
225000	0.679237239011501\\
222500	0.738295630285799\\
220000	0.512124745197349\\
217500	0.71638525192489\\
215000	0.472409967640964\\
212500	0.761177108378525\\
210000	0.360266718639528\\
207500	0.521036578215491\\
205000	0.354132573838173\\
202500	0.785687936382025\\
200000	0.661637264156734\\
197500	0.65552528364497\\
195000	0.426961496767715\\
192500	0.64064735013803\\
190000	0.40360986819306\\
187500	0.749806114824121\\
185000	0.661200153269677\\
182500	0.669699399697497\\
180000	0.314664651811925\\
177500	0.42857812717169\\
175000	0.701703401507583\\
172500	0.490009436684636\\
170000	0.411703206266525\\
167500	0.556094810884393\\
165000	0.395834870575993\\
162500	0.750508946414751\\
160000	0.513019029512027\\
157500	0.724522106005471\\
155000	0.374492082795893\\
152500	0.74968780066986\\
150000	0.675590601767428\\
147500	0.690664884966208\\
145000	0.506430707050795\\
142500	0.635181685004351\\
140000	0.615589660563412\\
137500	0.725718023416835\\
135000	0.368028689187654\\
132500	0.462748458988049\\
130000	0.520624644163819\\
127500	0.319309387473436\\
125000	0.577118864147461\\
122500	0.616705003618178\\
120000	0.410977763940047\\
117500	0.547250316945279\\
115000	0.423820443497983\\
112500	0.770424609219772\\
110000	0.386387375138737\\
107500	0.585172684988999\\
105000	0.44731490979245\\
102500	0.372319401648307\\
100000	0.519488684629505\\
97500	0.555901373684381\\
95000	0.619688587741474\\
92500	0.354070025616029\\
90000	0.517413379691606\\
87500	0.59458499236017\\
85000	0.314885772803483\\
82500	0.36287850570285\\
80000	0.423197334805069\\
77500	0.460818537690437\\
75000	0.442001965851773\\
72500	0.442001965851773\\
}--cycle;
\addplot [color=red, line width=1.0pt]
  table[row sep=crcr]{%
72500	0.504936841505324\\
75000	0.504936841505324\\
77500	0.524966780869809\\
80000	0.466571931323859\\
82500	0.468077569782015\\
85000	0.390185216471033\\
87500	0.631125347352951\\
90000	0.572092791171035\\
92500	0.441145981286669\\
95000	0.674810772180134\\
97500	0.597244801285376\\
100000	0.598606291531174\\
102500	0.469701949276574\\
105000	0.590547702690758\\
107500	0.651630007849327\\
110000	0.477198362675263\\
112500	0.792983461922639\\
115000	0.516602675381392\\
117500	0.610344982564503\\
120000	0.500385829185011\\
122500	0.692556427578703\\
125000	0.606889616592246\\
127500	0.475099045977055\\
130000	0.632148702841722\\
132500	0.567843569121539\\
135000	0.472304049561924\\
137500	0.768959152848178\\
140000	0.649458979848288\\
142500	0.657351261160823\\
145000	0.580527807716078\\
147500	0.743239532977393\\
150000	0.723998922884931\\
152500	0.776982642575116\\
155000	0.492117454314934\\
157500	0.750003872902397\\
160000	0.654864058188906\\
162500	0.795130249884839\\
165000	0.496997058202127\\
167500	0.684714973822782\\
170000	0.510187746096987\\
172500	0.613798194779125\\
175000	0.738054766099814\\
177500	0.557229525465042\\
180000	0.445103564008331\\
182500	0.701968974985825\\
185000	0.711373427295892\\
187500	0.785275743881089\\
190000	0.527115288770421\\
192500	0.700805499232457\\
195000	0.554600009579316\\
197500	0.726307858348839\\
200000	0.703744249419032\\
202500	0.811732693296861\\
205000	0.490531934768669\\
207500	0.656409117153225\\
210000	0.494875777961422\\
212500	0.79798798782139\\
215000	0.557111081806324\\
217500	0.742499244154795\\
220000	0.649945346014897\\
222500	0.783311991405161\\
225000	0.74104760383266\\
227500	0.540456735329965\\
230000	0.658810164191992\\
232500	0.567079709338666\\
235000	0.426745554449714\\
237500	0.443757588504868\\
240000	0.767946182814061\\
242500	0.51307947222279\\
245000	0.802784539041502\\
247500	0.643201189467016\\
250000	0.72615960571863\\
252500	0.569185154898016\\
255000	0.674038655215678\\
257500	0.665301946417208\\
260000	0.812810325326311\\
262500	0.23398708064939\\
265000	0.549903957113702\\
267500	0.337467803414559\\
270000	0.670226237076694\\
272500	0.727216322988655\\
275000	0.472861802801067\\
277500	0.655795923259614\\
280000	0.623770597086997\\
282500	0.535423665293603\\
285000	0.60500787840361\\
287500	0.759482570611094\\
290000	0.71229782500671\\
292500	0.491186657935632\\
295000	0.503091376845448\\
297500	0.556147025687806\\
300000	0.849473616444909\\
302500	0.617734700902302\\
305000	0.813481561094761\\
307500	0.62342513328428\\
310000	0.590666403716565\\
312500	0.837822845957471\\
315000	0.664449069001053\\
317500	0.667178039165974\\
320000	0.501249673905751\\
322500	0.506513636465442\\
325000	0.65355653111294\\
327500	0.755966800714919\\
330000	0.829246350279872\\
};
\addlegendentry{Finetune with RW}

\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
72500	0.504936841505324\\
72500	0.819452511415775\\
};
\end{axis}

\end{tikzpicture}%
